COARA will not save science from the tyranny of administrative evaluation

The Coalition for Advancing Research Assessment (CoARA) agreement is a cornerstone in the ongoing efforts to reform research evaluation. CoARA advocates for administrative evaluations of research that rely on peer review, supported by responsible metrics, as beneficial for both science and society. Its principles can be critically examined through the lens of Philip Kitcher's concept of well-ordered science in a democratic society. From Kitcher's perspective, CoARA's approach faces two significant challenges: definitions of quality and impact are determined by governments or evaluation institutions rather than emerging from broad public deliberation, and a select group of scientists is empowered to assess research based on these predefined criteria. This creates susceptibility to both the ''tyranny of expertise'' and the ''tyranny of ignorance'' that Kitcher cautions against. Achieving Kitcher's ideal would require limiting administrative evaluations to essential tasks, such as researcher recruitment and project funding, while establishing procedures grounded in principles of fairness.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

